Thermodynamics in 2+1 flavor QCD with improved Wilson quarks by the fixed scale approach

We study thermodynamic properties of 2+1 flavor QCD with improved Wilson quarks coupled with the RG improved Iwasaki glue, using the fixed scale approach. We present the results for the equation of state, renormalized Polyakov loop, and chiral condensate.

==> Figs/polysus_ren.dat <==
   255.343750000000      -5.563154871217909E-003  2.816973611307047E-003
   272.366666666667       0.125240169500484       2.165296259491616E-003
   281.758620689655       0.169598446891048       4.534442638373000E-003
   291.821428571429       0.266085606193097       5.673642782914722E-003
   302.629629629630       0.406623570720942       3.439417580521413E-003
   314.269230769231       0.500446573568915       1.530318961590091E-003
   340.458333333333       0.601409660794871       2.922645643819747E-003
   371.409090909091       0.676283192734774       2.105781266636689E-003
   408.550000000000       0.745329059705906       1.138632188606629E-003
   453.944444444444       0.808161225306029       1.500873852619626E-003
   510.687500000000       0.871743613977517       7.767071913017264E-004
   583.642857142857       0.931346454710272       1.303971197409982E-003
   680.916666666667       0.987754983248010       5.333116712806742E-004
   817.100000000000        1.03992676461868       6.123486578348289E-004
   1021.37500000000        1.08323216187782       5.253222394818177E-004
&
   255.343750000000       -1.29448728255526        4.32135690384834     
   272.366666666667        35.1374711960462        2.51615220099457     
   281.758620689655        83.8043149874792        5.31886161558940     
   291.821428571429        146.350280082580        2.43610040616757     
   302.629629629630        105.418192243348        5.36475888582508     
   314.269230769231        40.8367604356837        1.71902074444710     
   340.458333333333        22.5803179825778        1.96890251607876     
   371.409090909091        11.1702939362993       0.958499859264315     
   408.550000000000        8.60081553190256       0.453863707629636     
   453.944444444444        5.99266471371297       0.480656522450093     
   510.687500000000        3.90169386877594       0.195155880555263     
   583.642857142857        2.33946786240788       0.245079255178135     
   680.916666666667        1.32757649367987       6.786643004198098E-002
   817.100000000000       0.592088452348919       5.125398369987010E-002
   1021.37500000000       0.326531127645169       1.629983786024298E-002
&
   255.343750000000      -1.294487282555259E-002  4.321356903848342E-002
   272.366666666667       0.351374711960462       2.516152200994573E-002
   281.758620689655       0.838043149874792       5.318861615589399E-002
   291.821428571429        1.46350280082580       2.436100406167571E-002
   302.629629629630        1.05418192243348       5.364758885825080E-002
   314.269230769231       0.408367604356837       1.719020744447097E-002
   340.458333333333       0.225803179825778       1.968902516078764E-002
   371.409090909091       0.111702939362993       9.584998592643154E-003
   408.550000000000       8.600815531902563E-002  4.538637076296357E-003
   453.944444444444       5.992664713712970E-002  4.806565224500925E-003
   510.687500000000       3.901693868775935E-002  1.951558805552628E-003
   583.642857142857       2.339467862407882E-002  2.450792551781348E-003
   680.916666666667       1.327576493679871E-002  6.786643004198098E-004
   817.100000000000       5.920884523489186E-003  5.125398369987010E-004
   1021.37500000000       3.265311276451690E-003  1.629983786024298E-004

